Bimodality of [\alpha/Fe]-[Fe/H] distributions is a natural outcome of dissipative collapse and disc growth in Milky Way-type galaxies

We present a set of self-consistent chemo-dynamical simulations of MW-type galaxies formation to study the origin of the bimodality of $\alpha$-elements in stellar populations. We explore how the bimodality is related to the geometrically and kinematically defined stellar discs, gas accretion and radial migration. We find that the two $\alpha$-sequences are formed in quite different physical environments. The high-$\alpha$ sequence is formed early from a burst of star formation (SF) in a turbulent, compact gaseous disc which forms a thick disc. The low-$\alpha$ stellar populations is the result of quiescent SF supported by the slow accretion of enriched gas onto a radially extended thin disc. Stellar feedback-driven outflows during the formation of the thick disc are responsible for the enrichment of the surrounding gaseous halo, which subsequently feeds the disc on a longer time-scale. During the thin disc phase, chemical evolution reaches an equilibrium metallicity and abundance, where the stars pile-up. This equilibrium metallicity decreases towards the outer disc, generating the ridgeline that forms the low-$\alpha$ sequence. We identify a second mechanism capable of creating a low-$\alpha$ sequence in one of our simulations. Rapid shutdown of the SF, provoked by the feedback at the end of the thick disc phase, suppresses the chemical enrichment of the halo gas, which, once accreted onto the star-forming disc, dilutes the ISM at the beginning of the thin disc formation. Both mechanisms can operate in a galaxy, but the former is expected to occur when SF efficiency ceases to be dominated by the formation of the thick disc, while the latter can occur in the inner regions. Being the result of the presence of low and high gas density environments, the bimodality is independent of any particular merger history, suggesting that it could be much more widespread than has been claimed.

==> emails.txt <==
1. Dear Sergey,
congratulations on a very interesting study concerning the properties of the MW disk(s). The absence of much merging is, I think, rather correct. 
Please allow me to point out three publications which are In support of your simulations - I was following the notion that star formation in clusters may lead to thickening of disks. It turns out that the thick disk would then have been the outcome of an elevated SFR at early times, which is, I think, nicely consistent with your conclusions. I would naturally be very glad if you might briefly mention this.
https://ui.adsabs.harvard.edu/abs/2019MNRAS.483...46Z/abstract
https://ui.adsabs.harvard.edu/abs/2002MNRAS.330..707K/abstract
https://ui.adsabs.harvard.edu/abs/2011MNRAS.415.1280A/abstract

Best regards and many thanks, Pavel Kroupa

2. I'am writing concerning you very interesting paper appeared today in ArXiv titled "Bimodality of [α/Fe] -[Fe/H] distributions in Milky Way-type galaxies with thick and thin discs". Maybe you could find interesting our recent results  published in Spitoni et al. (2019, A&A, 623, A60) and Spitoni et al. (2020, A&A, 635, 58)

In these works, we presented a revised version of the classical two infall chemical evolution  model (in the second paper the best fit parameters have been chosen through a MCMC analysis)  in which a consistent delay between the two gas infall (roughly 4 Gyr) is necessary to well reproduce the dichotomy of the low and high alpha disk components in the solar neighborhood and stellar ages determined with asteroseismology as well. The main feauture is a prominent loop in alpha/Fe vs Fe/H space in agreement with your findings.

Kind Regards,
Emanuele

3. Hi Sergey, I hope you are fine. 
I am reading your extremely interesting and very well written paper https://arxiv.org/pdf/2006.10195.pdf on the bimodality of alpha/Fe vs Fe/H stars in the MW. I know that your work was not carried on in a cosmological framework, but I'd like to draw your attention to theoretical predictions of the existence of this relation obtained in a cosmological model way before it was discovered.  In my 2009 paper, https://ui.adsabs.harvard.edu/abs/2009MNRAS.400.1347C/abstract
I showed for the first time in a cosmological context (by means of a different tool, a semi-analytic model) that it was possible to obtain a bimodal sequence in the alpha/fe vs fe/h plot, (see fig 5 of my  paper, and Fig 6 for a simple explanation, probably different  than the one in  your work). After my work, in zoom-in cosmo-simulations a similar feature was found also in  https://ui.adsabs.harvard.edu/abs/2010MNRAS.408..812S/abstract (see Fig. 15), but perhaps it was not discussed much in the Stinson paper. Another paper that perhaps you may find relevant is the recent one by Vincenzo and Kobayashi https://ui.adsabs.harvard.edu/abs/2020MNRAS.tmp.1598V/abstract which are finding comparable results. I can see of course that the SF history of your galaxies are different than those found in cosmological models, but worth comparing in my opinion. I also appreciated your section about the role radial migration, I hope that plots similar to your Fig. 14 will be made also by other groups.

As side-note, I met Alessandra M. B. last year and got her run a few simulations for a project on mass loss in Globular clusters that I told you about some time ago. Things are proceeding a bit slow, but the first results were interesting and I hope it can bring somewhere someday. 
It's all for now, hope to talk to you soon, ciao! 
Francesco


4. Hi Sergey, I'm working as a post-doc with Victor Debattista. I saw your nice paper today on arxiv. It's nice to see another mechanism for the formation of the alpha bi-modality and thin/thick discs. I'm very interested about the density profiles produced in your simulations. In this (https://ui.adsabs.harvard.edu/abs/2020MNRAS.492.4716B/abstract) paper, which I wrote with Victor, we show that the clumpy scenario explored by Clarke+2019 produces density profiles in excellent agreement with the MW. I thought you might have some interest in it. Also, in this other paper (https://ui.adsabs.harvard.edu/abs/2020ApJ...891L..30A/abstract) we show that the clumpy scenario also produces the Splash population recently found by Belokurov+2019 in the MW, with no need for mergers. I hope these papers can be of some interest to you. 
Best wishes, Leandro

